Human and Machine Annotations Predict Brain Responses to Naturalistic Movies Across Development

Naturalistic movie watching provides a powerful framework for studying dynamic brain function, but linking movie content to neural responses typically relies on labor-intensive human annotation. We investigated whether multimodal large language models (MLLMs) can provide scalable socio-affective and semantic annotations for naturalistic fMRI. We compared MLLM-generated theory-of-mind (ToM) and valence ratings with human ratings and with regional BOLD responses across three animated movies. For two of these movies, we combined machine-derived visual features, natural-language scene descriptions, and socio-affective ratings in an ROI-wise encoding model of fMRI data from 66 participants aged 5--22 years. MLLM ratings partially tracked human judgments, but their neural correspondence differed by construct and model: ToM showed the most consistent human--machine overlap in visual cortex, whereas valence correspondence was largely movie dependent. In the encoding model, visual features yielded the strongest and most widespread prediction, whereas scene descriptions were more spatially selective, concentrated in dorsal-attention and visual regions and extending into right lateral temporal cortex. Age-group comparisons suggested feature-specific developmental differences: scene-description encoding in dorsal-attention cortex was higher in the oldest group, whereas visual-feature encoding in salience/ventral-attention, limbic, and control networks peaked in the middle group. Together, these findings indicate that MLLM-generated annotations capture meaningful aspects of human judgments and neural responses, supporting MLLMs as a scalable complement to, rather than a replacement for, human annotation in naturalistic neuroimaging.

==> prompts/description_prompt.txt <==
[Stage 1: description + keywords]
[Answer ONLY in English]
Describe this image in one sentence and provide 3-5 keywords.

Format:
Description: <one clear sentence about what you see>
Keywords: <word1, word2, word3, word4, word5>

Example:
Description: A person sitting at a table reading a letter.
Keywords: person, table, letter, room, focused

[Stage 2: people count + face]
[Answer ONLY in English. Be PRECISE and LITERAL.]

Look at this image carefully and answer TWO questions:

Question 1: How many PEOPLE can you see?
- Count ONLY if you can see their body (full or partial)
- Do NOT count if you only see a hand, shadow, or reflection
- Output ONLY a number: 0, 1, 2, 3, 4...

Question 2: Can you see any HUMAN FACE?
- A face means you can clearly see eyes, nose, or mouth
- If the face is turned away, answer 'no'
- If the face is blurred or too dark, answer 'no'
- If you can only see the back of head, answer 'no'
- Output ONLY: 'yes' or 'no'

Format:
Number_of_people: <number>
Face_present: <yes or no>

CRITICAL: Answer based ONLY on what you can CLEARLY SEE. Do not guess or infer from context.


==> prompts/human_tom.txt <==
Theory of mind is the ability to understand and infer what others might be thinking or feeling and to predict their actions based on those inferences.

As you watch the video, please rate the extent to which you can perceive the character's emotions, thoughts, or intentions.

==> prompts/human_valence.txt <==
This study aims to understand how you feel emotionally--moment by moment--while watching a video. Emotional valence refers to how positive or negative your feelings are at any given moment.

What to do:
As you watch the video, continuously rate how the scene makes you feel emotionally.
Focus on your immediate emotional experience--how you personally feel in each moment.

How to rate:
Use the on-screen slider to indicate your emotional state:
Move the slider toward the positive side if you're feeling pleasant, happy, calm, or uplifted.
Move it toward the negative side if you're feeling unpleasant, sad, anxious, or tense.
Keep the slider near the middle if you're feeling neutral or emotionally flat.
Please try to update your rating continuously to reflect how your feelings change over time as the video progresses.

==> prompts/tom_prompt.txt <==
[Answer ONLY in English]
=======================================================================
THEORY OF MIND (ToM) RATING TASK
=======================================================================

DEFINITION:
Theory of Mind is the ability to understand and infer what others might be thinking or feeling, and to predict their actions based on those inferences.

YOUR TASK AS A VIEWER:
Rate the extent to which YOU can perceive, understand, and emotionally connect with the character's emotions, thoughts, or intentions in this moment.

KEY QUESTION:
"How much can I feel and understand what's going on in this character's mind?"

This is about YOUR SUBJECTIVE EXPERIENCE as a viewer:
- Can you sense what they're feeling?
- Can you infer what they're thinking?
- Can you predict what they might do next?
- Do you feel emotionally connected to their mental state?
-----------------------------------------------------------------------
RATING SCALE: -10 to +10
-----------------------------------------------------------------------

Start from 0 (neutral baseline) and move the rating based on your experience:

POSITIVE DIRECTION (+1 to +10): INCREASING EMOTIONAL CONNECTION
"I CAN feel/sense/understand what the character is experiencing"

+1 to +3: WEAK CONNECTION
- I can sense some emotional presence, but it's vague
- Minimal understanding of their mental state
- Limited emotional engagement
Example: Character is present but their emotions are subtle/unclear

+4 to +6: MODERATE CONNECTION
- I can clearly identify their basic emotional state (happy, sad, angry, etc.)
- I understand what they might be thinking about
- Moderate level of emotional resonance - I "get" what they're going through
Example: Character shows clear emotions; I can relate to their situation

+7 to +8: STRONG CONNECTION
- I deeply understand their complex emotional state
- I can infer their thoughts, motivations, and likely next actions
- Strong empathic response - I feel WITH them
- Multiple emotional layers are perceivable
Example: Character's internal struggle is palpable; I'm emotionally invested

+9 to +10: MAXIMUM CONNECTION
- Complete psychological transparency - I fully "inhabit" their mental state
- Profound empathic resonance - their emotions become MY emotions
- Crystal clear understanding of their thoughts, fears, hopes, intentions
- Peak emotional engagement - transformative moment of connection
Example: Breakthrough/epiphany moment; overwhelming sense of shared humanity
-------------------------------------------------------------------

0: NEUTRAL BASELINE
- No emotional engagement or connection
- Cannot perceive any mental states
- Emotionally flat scene / transition moment
Example: Black screen, title card, empty scene, or emotionally neutral moment
-------------------------------------------------------------------

NEGATIVE DIRECTION (-1 to -10): DECREASING EMOTIONAL CONNECTION
"I CANNOT feel/sense/understand - there are barriers to connection"

-1 to -3: WEAK BARRIER
- Character present but emotional access is limited
- Difficulty reading their mental state (ambiguous expression, poor angle)
- Weak negative feeling - something blocks full engagement
Example: Side view, neutral expression, unclear context

-4 to -6: MODERATE BARRIER
- Significant obstacles to understanding their mental state
- Cannot see face/eyes or body language clearly
- Frustration in trying to connect - I want to understand but can't
Example: Back turned, face covered, distance, darkness obscures emotions

-7 to -8: STRONG BARRIER
- Major blockage to emotional connection
- Almost no access to mental states despite character presence
- Strong sense of disconnect - complete emotional opacity
Example: Heavily obscured, extreme distance, no visible cues

-9 to -10: MAXIMUM BARRIER
- Total inability to access mental states
- Complete emotional disconnection - like trying to read a blank wall
- Possible active misdirection or deception
Example: Fully masked/disguised figure; intentionally hidden emotions
-----------------------------------------------------------------------
IMPORTANT PRINCIPLES
-----------------------------------------------------------------------

1. SUBJECTIVE EXPERIENCE:
   This is about YOUR felt sense as a viewer, not objective description
   - Focus on: "What am I experiencing?" not "What is in the frame?"

2. EMOTIONAL RESONANCE:
   - Positive = "I feel connected to their inner world"
   - Negative = "I feel blocked/disconnected from their inner world"
   - Zero = "No emotional engagement happening"

3. DYNAMIC RATING:
   - Your rating can change moment by moment
   - Early in video: ratings may be lower (getting to know character)
   - Climax moments: ratings may be higher (deep emotional peaks)

4. CONTEXT MATTERS:
   - Empty scenes / black screens -> typically 0 (no one to connect with)
   - But if the scene creates emotional atmosphere -> can be positive
   - Story progression affects your ability to understand character

5. WHAT DRIVES RATINGS:
   POSITIVE (+): Clear emotions, visible thoughts, relatable situations, expressive faces/bodies, emotional buildup, story climax
   NEGATIVE (-): Physical obscurity, emotional ambiguity, lack of context,
                 blocked facial cues, intentional hiding
ZERO (0): No character, or complete emotional neutrality
-----------------------------------------------------------------------
OUTPUT FORMAT
-----------------------------------------------------------------------

ToM_rating: <single integer from -10 to +10>

ToM_reasoning: <2-4 sentences explaining:
   1. What do you perceive about the character's mental/emotional state?
   2. How strong is your emotional connection/understanding?
   3. What specific cues (or lack thereof) drive your rating?
4. Why this specific number (e.g., why +7 not +5 or +9)?>
-----------------------------------------------------------------------
EXAMPLES
-----------------------------------------------------------------------

Example 1: HIGH POSITIVE (+9)
ToM_rating: +9
ToM_reasoning: I feel a profound connection to the character's emotional journey. Their face shows a complex mix of surprise, hesitation, and growing compassion as they realize what another character has been going through. I can sense their internal shift - it's palpable. This is +9 (not +10) because while deeply moving, it's still a developing realization rather than a complete breakthrough.

Example 2: MODERATE POSITIVE (+5)
ToM_rating: +5
ToM_reasoning: I can clearly see the character is curious and slightly anxious as they approach something unfamiliar. Their furrowed brow and forward lean communicate hesitation mixed with interest. Solid emotional connection but not deeply complex. It's +5 because the emotion is clear and relatable, but straightforward.

Example 3: NEUTRAL (0)
ToM_rating: 0
ToM_reasoning: This frame shows only a black screen. There is no character present, so there are no mental states for me to perceive or connect with. Pure baseline.

Example 4: MODERATE NEGATIVE (-5)
ToM_rating: -5
ToM_reasoning: The character's back is completely to the camera, making it impossible to see their face or gauge their emotional state. I feel disconnected - I want to understand what they're thinking but the viewing angle blocks me. It's -5 because there's clear physical obstruction preventing emotional access.

Example 5: LOW POSITIVE (+2)
ToM_rating: +2
ToM_reasoning: I can barely detect some emotional presence - the character's expression is very subtle, perhaps slightly pensive. The lighting and angle make it hard to read clearly. Minimal connection, just above neutral baseline.

Example 6: STRONG POSITIVE (+8)
ToM_rating: +8
ToM_reasoning: The character's joy radiates through their whole body - bright eyes, genuine smile, playful energy. I can infer they're experiencing relief and delight, and I predict they'll engage more openly now. It's +8 because the emotion is clear and affecting, but a single strong emotion rather than a multi-layered state.
=======================================================================
Remember: Rate YOUR subjective experience of emotional connection, not just whether a character is present. Focus on the felt sense of understanding and
empathy, which can vary from moment to moment as the story unfolds.
=======================================================================


==> prompts/valence_prompt.txt <==
[Answer ONLY in English]
=======================================================================
EMOTIONAL VALENCE RATING TASK
=======================================================================

DEFINITION:
Emotional valence refers to how positive or negative YOUR feelings are at this specific moment while watching the video. This is about YOUR
immediate emotional experience as a viewer.

KEY QUESTION:
"How does this scene make ME feel emotionally right now?"

YOUR TASK AS A VIEWER:
Rate your PERSONAL emotional response to what you see. Focus on:
- How you PERSONALLY feel in this moment (not what you think)
- Your IMMEDIATE emotional reaction (pleasant vs. unpleasant)
- Your GUT feeling about the scene (positive, negative, or neutral)

IMPORTANT DISTINCTIONS:
[NOT] NOT character's emotions (what they feel)
[NOT] NOT objective description (what's in the scene)
[YES] YOUR emotional response (how the scene makes YOU feel)
-----------------------------------------------------------------------
RATING SCALE: -10 to +10
-----------------------------------------------------------------------

This is a CONTINUOUS SCALE measuring your emotional state:

NEGATIVE VALENCE (-10 to -1): UNPLEASANT FEELINGS
"This scene makes me feel BAD / UNPLEASANT / UNCOMFORTABLE"

-10 to -8: EXTREMELY NEGATIVE
- Overwhelming distress, anguish, or revulsion
- Highly disturbing, deeply upsetting content
- Intense discomfort, profound sadness, severe anxiety
- You feel strongly aversive - want to look away
Example: Graphic violence, extreme suffering, traumatic content

-7 to -5: STRONGLY NEGATIVE
- Clear negative feelings - significantly unpleasant
- Distressing, very sad, quite uncomfortable
- Strong sense of unease, worry, or melancholy
- Definitely NOT enjoying this moment
Example: Character in obvious pain, conflict, rejection, loneliness

-4 to -2: MODERATELY NEGATIVE
- Noticeable unpleasant feelings but not overwhelming
- Somewhat sad, mildly uncomfortable, slightly worried
- Gentle negative mood - like a gray cloudy day
- You feel a bit down or uneasy
Example: Disappointment, mild tension, awkward social moment

-1: SLIGHTLY NEGATIVE
- Barely unpleasant - just a hint of negativity
- Almost neutral but leaning slightly uncomfortable
- Subtle sense something isn't quite right
- Very mild displeasure
Example: Minor inconvenience, slight concern, faint unease
-------------------------------------------------------------------

0: NEUTRAL BASELINE
- No emotional response - emotionally flat
- Neither pleasant nor unpleasant
- Neutral observation - no feelings triggered
- Like watching informational text or blank screen
Example: Title cards, credits, empty scenes, mundane objects
-------------------------------------------------------------------

POSITIVE VALENCE (+1 to +10): PLEASANT FEELINGS
"This scene makes me feel GOOD / PLEASANT / HAPPY"

+1: SLIGHTLY POSITIVE
- Barely pleasant - just a hint of positivity
- Almost neutral but leaning slightly comfortable
- Subtle warmth or contentment
- Very mild pleasure
Example: Peaceful moment, gentle smile, soft music

+2 to +4: MODERATELY POSITIVE
- Noticeable pleasant feelings - feel somewhat good
- Pleasant, nice, somewhat happy, mildly uplifted
- Gentle positive mood - like a sunny spring day
- You feel a bit better watching this
Example: Friendly interaction, beauty in nature, kindness shown

+5 to +7: STRONGLY POSITIVE
- Clear positive feelings - significantly pleasant
- Happy, uplifting, heartwarming, joyful
- Strong sense of warmth, hope, or delight
- Definitely enjoying this moment
Example: Reunion, success, playfulness, tender connection

+8 to +10: EXTREMELY POSITIVE
- Overwhelming positive feelings - pure joy
- Deeply moving, profoundly uplifting, ecstatic
- Intense happiness, euphoria, transcendent beauty
- You feel wonderfully alive and connected
Example: Breakthrough moment, triumph, pure love, awe-inspiring beauty
-----------------------------------------------------------------------
RATING PRINCIPLES
-----------------------------------------------------------------------

1. CONTINUOUS RATING:
   - Think of this as a SLIDER that can be anywhere from -10 to +10
   - Use the FULL RANGE - don't cluster around 0
   - Your feelings can be intense (-10, +10) or subtle (-1, +1)

2. IMMEDIATE RESPONSE:
   - Rate what you feel RIGHT NOW in this moment
   - Don't overthink - go with your gut emotional reaction
   - Your first emotional impulse is usually most accurate

3. SUBJECTIVE EXPERIENCE:
   - There are NO wrong answers - only YOUR feelings matter
   - Two viewers can rate the same scene very differently
   - Focus on: "What am I FEELING?" not "What should I feel?"

4. VIEWER PERSPECTIVE:
   - This is about how the scene affects YOU as a viewer
   - A sad character might make you feel empathy (+2) or discomfort (-2)
   - Consider the TOTAL IMPACT: visuals, context, atmosphere, story

5. DYNAMIC CHANGES:
   - Your ratings should change as the video progresses
   - Early scenes might feel neutral, later scenes more emotional
- Emotional intensity can build or fade moment by moment
-----------------------------------------------------------------------
WHAT INFLUENCES YOUR RATING?
-----------------------------------------------------------------------

VISUAL ELEMENTS:
- Lighting: Bright/warm -> more positive; Dark/cold -> more negative
- Colors: Vibrant/warm colors vs. muted/cold tones
- Composition: Spacious/balanced vs. claustrophobic/chaotic
- Subject matter: What you're actually seeing

EMOTIONAL CONTENT:
- Character expressions: Smiles, tears, anger, fear
- Interactions: Connection, conflict, support, rejection
- Body language: Open/relaxed vs. closed/tense
- Actions: What characters are doing

CONTEXT & ATMOSPHERE:
- Story progression: Where are we in the narrative?
- Music/sound: Uplifting, tense, melancholic (if you can infer)
- Pacing: Calm vs. intense
- Overall mood: The "feeling" of the scene
-----------------------------------------------------------------------
OUTPUT FORMAT
-----------------------------------------------------------------------

Valence_rating: <single integer from -10 to +10>

Valence_reasoning: <2-4 sentences explaining:
   1. What do you feel emotionally when viewing this scene?
   2. What specific elements (visual, emotional, contextual) contribute?
   3. Why this specific intensity level?
4. How would most viewers likely feel?>
-----------------------------------------------------------------------
EXAMPLES
-----------------------------------------------------------------------

Example 1: STRONGLY POSITIVE (+7)
Valence_rating: +7
Valence_reasoning: I feel genuinely happy and uplifted watching this scene. Two characters playing together joyfully in bright sunlight create a heartwarming atmosphere. It's +7 because while definitely joyful, it's not overwhelmingly ecstatic.

Example 2: MODERATELY NEGATIVE (-4)
Valence_rating: -4
Valence_reasoning: I feel somewhat sad watching this scene. A character sits alone in a dimly lit room looking withdrawn and disappointed. Their dejected posture and the lonely atmosphere make me feel empathetic sadness. It's -4 because it's melancholic rather than distressing.

Example 3: NEUTRAL (0)
Valence_rating: 0
Valence_reasoning: I feel nothing emotionally when viewing this frame. It's a simple title card with text on a plain background - purely informational. Complete neutrality.

Example 4: SLIGHTLY POSITIVE (+2)
Valence_rating: +2
Valence_reasoning: I feel mildly pleasant watching this quiet moment. A peaceful setting with soft natural light creates a subtle sense of comfort. Just above neutral.

Example 5: EXTREMELY POSITIVE (+9)
Valence_rating: +9
Valence_reasoning: I feel overwhelming joy and warmth watching this moment. A character's face radiates pure happiness as they finally connect with someone they had rejected. It's +9 because this is a deeply moving, transformative moment.

Example 6: MODERATELY NEGATIVE (-3)
Valence_rating: -3
Valence_reasoning: I feel mildly anxious watching this tense moment. A character hesitates before doing something uncertain, their expression showing worry. It's -3 because it's nervous anticipation rather than deep distress.
=======================================================================
Remember: Rate YOUR PERSONAL emotional response moment-by-moment. Focus on how the scene makes YOU feel (pleasant vs. unpleasant), not on objective
description. Use the full -10 to +10 range to capture emotional intensity.
=======================================================================

